A Comprehensive Analysis of Uncertainties Affecting the Stellar Mass - Halo Mass Relation for 0<z<4

We conduct a comprehensive analysis of the relationship between central galaxies and their host dark matter halos, as characterized by the stellar mass-halo mass (SM-HM) relation, with rigorous consideration of uncertainties. Our analysis focuses on results from the abundance matching technique, which assumes that every dark matter halo or subhalo above a specific mass threshold hosts one galaxy. We discuss the quantitative effects of uncertainties in observed galaxy stellar mass functions (GSMFs) (including stellar mass estimates and counting uncertainties), halo mass functions (including cosmology and uncertainties from substructure), and the abundance matching technique used to link galaxies to halos (including scatter in this connection). Our analysis results in a robust estimate of the SM-HM relation and its evolution from z=0 to z=4. The shape and evolution are well constrained for z < 1. The largest uncertainties at these redshifts are due to stellar mass estimates; however, failure to account for scatter in stellar masses at fixed halo mass can lead to errors of similar magnitude in the SM-HM relation for central galaxies in massive halos. We also investigate the SM-HM relation to z=4, although the shape of the relation at higher redshifts remains fairly unconstrained when uncertainties are taken into account. These results will provide a powerful tool to inform galaxy evolution models. [Abridged]

==> changes.txt <==
Referee's comments and responses:

1) The authors have specifically listed the WMAP5 cosmological parameters.
Since in quite a number of cases the model predictions are compared to those
for WMAP1 cosmology. It would be good to list the related parameters of WMAP1
cosmology as well.

Response: We now mention the WMAP1 cosmological parameters in section 3.2.1; we now also mention them in section 4.3.4, "Cosmology Uncertainties."

2) In section 3.2.2

The authors have modeled the contribution of the subhalos to the total halo
population using eqs. 6 & 7. It would be good to show with a plot that such a
model does give good description of the subhalo population and its evolution.

Moreover, as this model has also been applied to other cosmologies, it is
necessary to demonstrate its reliability using at least one additional
simulation with other cosmological parameters.

Response: We have added a new figure (Figure 1) to show the comparison of our fit to our simulation results for the subhalo population.  Additionally, we include a footnote in the text to compare our fits to a new simulation with a more up-to-date cosmology (Klypin et al. 2010).  As merger trees from this new simulation have not yet been published, however, we continue to use the fits from the older simulation in our paper.

3) In section 3.3.1, eq. 9, what is the definition of $N$?

Response: We have now added a description in section 3.3.1.

4) In section 4.1 and table 2.

I do not think $\mu$, $\kappa$, $\sigma_z$ and $\xi$ can be fitted from the SM
observation (eq. 24). These are constraints in the model fitting, i.e., input
values. For instance, require $\xi=0$ can fit the data as good as $\xi=0.16$,
especially in a non-parametric match approach.

The values listed in the lower part of table 2 are thus useless.

Response:  The referee is correct in that the stellar mass function by itself cannot constrain systematic errors very well.  Nonetheless, in certain cases, useful constraints may be obtained.  The example we give in the text is that of $\xi$: a value of $\xi$ larger than 0.22 dex is inconsistent with the steep falloff of the stellar mass function at large masses because $\xi$ forces a minimum broadening for the stellar mass function.  In that sense, it is conceivable that some constraints (albeit very limited ones) could be obtained, which is why we decided to include the systematic parameters in table 2.

5) Figure 7.

I suspect the comparing results between the WMAP5 and WMAP1 cosmologies. Since
the most significant difference in halo MFs between the two cosmologies is at
the massive end, I would expect that the difference in M_*/M_h to be larger
at the massive end as well.

Response: The referee is entirely correct that, in terms of M_*/M_h, the principle effect of changing cosmologies is to change the number density at a given halo mass.  As M_* is determined via the number density, it may seem counterintuitive that the largest change in M_* / M_h does not occur for the largest change in number density at a given mass.  Nonetheless, dM_* / dN (that is, the change in stellar mass for a given change in number density) varies considerably: for large galaxies (especially for M_* > 10^11), the steepness of dN/dM_* (that is, the stellar mass function) implies that dM_*/dN is actually very close to zero, so that a large change in number density for halos of a given mass does not result in a large change in the stellar masses assigned to them.  However, for small galaxies, the opposite is true, and a comparatively small change in number density results in a much larger change in assigned stellar mass.  As it turns out, this effect is more significant than the larger change in number densities for high-mass halos between WMAP1 and WMAP5, resolving the paradox noted by the referee.

6) Figure 10.

Yang et al. 2008 labeled in the plot, but Yang et al. 2009a cited in the
figure caption.

Response: We have now corrected the legend in the plot.

7) section 4.4

The authors have scaled the stellar masses to a Chabrier IMF but not for the
cosmological models.

I strongly suggest that the authors convert the comparing results shown in
Figures. 10 and 11 (from other resources) to the same cosmology, e.g.,
WMAP5. So that there is no systematic impact from the assumed cosmologies.
Note that it is quite straightforward to convert from one cosmology to another
using the abundance match of the two halo mass functions.

Response: We have now converted the other results which use abundance matching to be more comparable to a WMAP5 cosmology.  As we do not have access to those authors' original mass functions (only their cosmological parameters), this process introduces an uncertainty on the order of 5% in the resulting plots.  The conversion process is not straightforward for results which do not use abundance matching (e.g., weak lensing, CLF/HOD, etc.) as the mass function is not the only aspect of the cosmology affecting those results.  As such, without redoing much of the authors' original analysis for those results, we cannot be confident that a simple conversion process based on the mass function will improve their comparability.  For that reason, we have left those results in their original cosmologies on the comparison plot.


8) Typos

Introduction: '... to constraining the ...'
'... modeled as per Blanton ...'

Response: These have now been corrected.



Additional changes below:

1) Rewrote equation 21 to reduce the chance of incorrect implementations.

2) Corrected Yang et al. 2009a result in Fig. 11 after discussion with Frank van den Bosch.  (Previously, we used an incorrect conversion of their mass estimates to Mvir).

3) Corrected Conroy & Wechsler 2009 result in Fig. 12.  (Previously, the result plotted was for the wrong redshift).

4) Added references to Ashman et al. 1993 and Driver et al. 2007.

5) Added a note explaining that the luminosity--halo mass relation does not necessarily give a better constraint on galaxy formation physics than the stellar mass--halo mass relation, after discussion with Ari Maller.

6) Minor spelling and grammatical changes.

